Store-to-Leak Forwarding: Leaking Data on Meltdown-resistant CPUs (Updated and Extended Version)

Meltdown and Spectre exploit microarchitectural changes the CPU makes during transient out-of-order execution. Using side-channel techniques, these attacks enable leaking arbitrary data from memory. As state-of-the-art software mitigations for Meltdown may incur significant performance overheads, they are only seen as a temporary solution. Thus, software mitigations are disabled on more recent processors, which are not susceptible to Meltdown anymore. In this paper, we show that Meltdown-like attacks are still possible on recent CPUs which are not vulnerable to the original Meltdown attack. We show that the store buffer - a microarchitectural optimization to reduce the latency for data stores - in combination with the TLB enables powerful attacks. We present several ASLRrelated attacks, including a KASLR break from unprivileged applications, and breaking ASLR from JavaScript. We can also mount side-channel attacks, breaking the atomicity of TSX, and monitoring control flow of the kernel. Furthermore, when combined with a simple Spectre gadget, we can leak arbitrary data from memory. Our paper shows that Meltdown-like attacks are still possible, and software fixes are still necessary to ensure proper isolation between the kernel and user space. This updated extended version of the original paper includes new results and explanations on the root cause of the vulnerability and shows how it is different to MDS attacks like Fallout.

==> data/bt_access_trace.csv <==
hits,ref,ratio,detected,sample
0.04,0.02,2,0,0
0,0.04,0,0,1
0.02,0,5.1,0,2
0,0.06,0,0,3
0.02,0.08,0.25,0,4
0,0,0,0,5
0.04,0.02,2,0,6
0.02,0,5.1,0,7
0,0.02,0,0,8
0.02,0,5.1,0,9
0,0.08,0,0,10
0.02,0.02,1,0,11
0,0.02,0,0,12
0.02,0,5.1,0,13
0.02,0,5.1,0,14
0,0,0,0,15
0,0,0,0,16
0,0,0,0,17
0,0,0,0,18
0.02,0,5.1,0,19
0,0,0,0,20
0,0,0,0,21
0,0.04,0,0,22
0,0,0,0,23
0,0,0,0,24
0,0,0,0,25
0.02,0,5.1,0,26
0,0,0,0,27
0,0.02,0,0,28
0.02,0,5.1,0,29
0,0,0,0,30
0.02,0.02,1,0,31
0.02,0,5.1,0,32
0.02,0,5.1,0,33
0.02,0,5.1,0,34
0,0,0,0,35
0.02,0,5.1,0,36
0.02,0,5.1,0,37
0,0,0,0,38
0,0.02,0,0,39
0.02,0,5.1,0,40
0.04,0,5.1,0,41
0,0.02,0,0,42
0.04,0,5.1,0,43
0.02,0.02,1,0,44
0,0.02,0,0,45
0,0.02,0,0,46
0.04,0,5.1,0,47
0,0.02,0,0,48
0.04,0,5.1,0,49
0.02,0,5.1,0,50
0,0,0,0,51
0,0.04,0,0,52
0,0,0,0,53
0.02,0,5.1,0,54
0,0,0,0,55
0.02,0,5.1,0,56
0,0,0,0,57
0,0,0,0,58
0,0,0,0,59
0.02,0,5.1,0,60
0,0,0,0,61
0,0,0,0,62
0.02,0,5.1,0,63
0.02,0,5.1,0,64
0,0.02,0,0,65
0,0.02,0,0,66
0.02,0,5.1,0,67
0,0,0,0,68
0,0.02,0,0,69
0.04,0,5.1,0,70
0,0,0,0,71
0.02,0,5.1,0,72
0.02,0,5.1,0,73
0.04,0,5.1,0,74
0,0.04,0,0,75
0,0,0,0,76
0,0.02,0,0,77
0.04,0,5.1,0,78
0,0,0,0,79
0.02,0,5.1,0,80
0.02,0,5.1,0,81
0,0,0,0,82
0,0.02,0,0,83
0,0,0,0,84
0,0.02,0,0,85
0,0,0,0,86
0,0,0,0,87
0,0,0,0,88
0,0,0,0,89
0.04,0,5.1,0,90
0,0,0,0,91
0,0,0,0,92
0,0.02,0,0,93
0,0.02,0,0,94
0,0.02,0,0,95
0,0,0,0,96
0,0.06,0,0,97
0.02,0,5.1,0,98
0.04,0.04,1,0,99
0.04,0.02,2,0,100
0.02,0.02,1,0,101
0.04,0.04,1,0,102
0.1,0.28,0.357143,0,103
0.1,0.12,0.833333,0,104
0.04,0.06,0.666667,0,105
0.04,0.08,0.5,0,106
0,0.08,0,0,107
0.06,0.1,0.6,0,108
0.06,0.04,1.5,0,109
0.04,0.04,1,0,110
0.08,0.06,1.333333,0,111
0.04,0.06,0.666667,0,112
0.08,0.04,2,0,113
0.14,0.24,0.583333,0,114
0.1,0.06,1.666667,0,115
0.08,0.02,4,0,116
0,0.02,0,0,117
0.06,0.06,1,0,118
0.02,0.1,0.2,0,119
0,0,0,0,120
0,0.02,0,0,121
0.02,0,5.1,0,122
0.06,0.06,1,0,123
0.02,0.02,1,0,124
0,0.06,0,0,125
0.02,0,5.1,0,126
0.06,0.02,3,0,127
0.06,0.02,3,0,128
0.06,0.02,3,0,129
0.02,0.04,0.5,0,130
0,0.02,0,0,131
0.04,0.06,0.666667,0,132
0,0.04,0,0,133
0.02,0,5.1,0,134
0,0,0,0,135
0,0.04,0,0,136
0.02,0,5.1,0,137
0,0,0,0,138
0,0,0,0,139
0,0,0,0,140
0,0,0,0,141
0,0,0,0,142
0,0,0,0,143
0,0,0,0,144
0,0.02,0,0,145
0,0.02,0,0,146
0,0,0,0,147
0,0.02,0,0,148
0,0,0,0,149
0.06,0.02,3,0,150
0.7,0,5.1,1,151
0.42,0.02,21,1,152
0,0,0,0,153
0,0,0,0,154
0,0,0,0,155
0.02,0,5.1,0,156
0.02,0,5.1,0,157
0.02,0.02,1,0,158
0,0,0,0,159
0,0,0,0,160
0.24,0.04,6,0,161
0,0,0,0,162
0,0,0,0,163
0.02,0.02,1,0,164
0,0,0,0,165
0.36,0.04,9,1,166
0.7,0,5.1,1,167
0.78,0,5.1,1,168
0.62,0,5.1,1,169
0.74,0.02,37,1,170
0.66,0,5.1,1,171
0.64,0,5.1,1,172
0.58,0,5.1,1,173
0.48,0.02,24,1,174
0.8,0,5.1,1,175
0.64,0,5.1,1,176
0.56,0,5.1,1,177
0.74,0,5.1,1,178
0.48,0,5.1,1,179
0.86,0,5.1,1,180
0.72,0,5.1,1,181
0.66,0.02,33,1,182
0.74,0.02,37,1,183
0.74,0.06,12.333333,1,184
0.8,0,5.1,1,185
1,0.02,50,1,186
0.8,0,5.1,1,187
0.82,0,5.1,1,188
0.88,0.02,44,1,189
0.84,0,5.1,1,190
0.82,0,5.1,1,191
0.64,0,5.1,1,192
0.74,0,5.1,1,193
0.5,0,5.1,1,194
0,0.02,0,0,195
0.04,0.02,2,0,196
0,0.02,0,0,197
0.02,0,5.1,0,198
0.04,0,5.1,0,199
0,0,0,0,200
0,0,0,0,201
0,0,0,0,202
0.02,0,5.1,0,203
0,0,0,0,204
0,0.02,0,0,205
0.04,0,5.1,0,206
0.38,0.04,9.5,1,207
1.08,0,5.1,1,208
0.8,0.02,40,1,209
0.62,0,5.1,1,210
0.86,0,5.1,1,211
0.66,0.02,33,1,212
0.7,0,5.1,1,213
0.76,0.02,38,1,214
0.8,0,5.1,1,215
0.68,0,5.1,1,216
0.92,0,5.1,1,217
0.88,0.02,44,1,218
0.86,0,5.1,1,219
0.66,0.04,16.5,1,220
1.04,0,5.1,1,221
0.84,0,5.1,1,222
0.86,0.04,21.5,1,223
0.8,0.02,40,1,224
0.66,0,5.1,1,225
0.82,0.02,41,1,226
0.66,0,5.1,1,227
0.54,0,5.1,1,228
0.8,0,5.1,1,229
0.96,0.02,48,1,230
0.74,0,5.1,1,231
0.72,0,5.1,1,232
0.78,0,5.1,1,233
0.04,0,5.1,0,234
0,0,0,0,235
0,0,0,0,236
0,0,0,0,237
0.02,0.02,1,0,238
0,0,0,0,239
0,0.04,0,0,240
0.02,0.02,1,0,241
0,0,0,0,242
0,0,0,0,243
0,0.02,0,0,244
0.02,0,5.1,0,245
0,0,0,0,246
0.02,0,5.1,0,247
0.02,0,5.1,0,248
0,0,0,0,249


==> data/js_timings.csv <==
page,time
0,5002
1,6047
2,5166
3,5868
4,5280
5,5364
6,5548
7,5714
8,4991
9,6049
10,296
11,317
12,301


==> data/sb-tlb.csv <==
page,repeat
0,8
1,8
2,8
3,8
4,8
5,8
6,8
7,8
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,0
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
32,1
33,1
34,1
35,1
36,1
37,1
38,1
39,1
40,1
41,1
42,1
43,1
44,1
45,1
46,1
47,1
48,1
49,1
50,1
51,1
52,1
53,1
54,1
55,1
56,1
57,1
58,1
59,1
60,1
61,1
62,1
63,1


==> data/usbhid_access_trace.csv <==
hits,ref,ratio,detected,sample
0.04,0,5.1,0,0
0,0,0,0,1
0,0.02,0,0,2
0.02,0.02,1,0,3
0.02,0,5.1,0,4
0.06,0,5.1,0,5
0.02,0,5.1,0,6
0,0,0,0,7
0,0,0,0,8
0.02,0,5.1,0,9
0.02,0,5.1,0,10
0.02,0.02,1,0,11
0.02,0,5.1,0,12
0.02,0,5.1,0,13
0,0.02,0,0,14
0,0,0,0,15
0.02,0,5.1,0,16
0.02,0,5.1,0,17
0.04,0.06,0.666667,0,18
0.02,0,5.1,0,19
0,0,0,0,20
0,0,0,0,21
0.02,0,5.1,0,22
0,0.02,0,0,23
0.08,0.02,4,0,24
0.3,0,5.1,0,25
0.24,0.02,12,0,26
0.24,0.04,6,0,27
0.16,0.02,8,0,28
0.2,0,5.1,0,29
0.38,0.02,19,1,30
0.28,0.02,14,0,31
0.44,0.06,7.333333,1,32
0.24,0,5.1,0,33
0.32,0.1,3.2,0,34
0.32,0,5.1,1,35
0.3,0,5.1,0,36
0.28,0,5.1,0,37
0.22,0,5.1,0,38
0.2,0.02,10,0,39
0.34,0,5.1,1,40
0.4,0.02,20,1,41
0.3,0.02,15,0,42
0.22,0.02,11,0,43
0.34,0,5.1,1,44
0.38,0.06,6.333333,1,45
0.32,0.02,16,1,46
0.42,0.02,21,1,47
0.38,0,5.1,1,48
0.18,0.08,2.25,0,49
0.22,0.02,11,0,50
0.22,0,5.1,0,51
0.32,0.02,16,1,52
0.28,0,5.1,0,53
0.34,0.04,8.5,1,54
0.36,0,5.1,1,55
0.28,0,5.1,0,56
0.3,0.02,15,0,57
0.2,0,5.1,0,58
0.32,0.04,8,1,59
0.48,0.04,12,1,60
0.26,0,5.1,0,61
0.34,0,5.1,1,62
0.18,0.02,9,0,63
0.28,0.04,7,0,64
0.36,0,5.1,1,65
0.42,0.06,7,1,66
0.2,0.02,10,0,67
0.28,0.02,14,0,68
0.18,0.04,4.5,0,69
0.26,0,5.1,0,70
0.34,0,5.1,1,71
0.32,0.02,16,1,72
0.34,0.06,5.666667,1,73
0.28,0.04,7,0,74
0.28,0.02,14,0,75
0.24,0,5.1,0,76
0.32,0.02,16,1,77
0.12,0.02,6,0,78
0.08,0.04,2,0,79
0.08,0.06,1.333333,0,80
0.02,0.02,1,0,81
0.02,0,5.1,0,82
0.02,0,5.1,0,83
0.06,0,5.1,0,84
0,0,0,0,85
0.02,0.02,1,0,86
0.04,0.02,2,0,87
0.06,0,5.1,0,88
0.1,0,5.1,0,89
0.04,0,5.1,0,90
0.04,0.02,2,0,91
0.04,0.02,2,0,92
0.02,0,5.1,0,93
0.08,0.02,4,0,94
0.1,0.1,1,0,95
0.04,0.08,0.5,0,96
0.06,0.08,0.75,0,97
0.08,0.02,4,0,98
0.08,0.02,4,0,99
0.08,0.02,4,0,100
0,0,0,0,101
0.02,0.02,1,0,102
0,0,0,0,103
0.02,0,5.1,0,104
0.2,0,5.1,0,105
0.28,0,5.1,0,106
0.34,0.04,8.5,1,107
0.22,0,5.1,0,108
0.24,0.02,12,0,109
0.12,0,5.1,0,110
0.38,0.04,9.5,1,111
0.74,0.04,18.5,1,112
0.28,0,5.1,0,113
0.34,0.02,17,1,114
0.34,0,5.1,1,115
0.32,0.04,8,1,116
0.28,0.02,14,0,117
0.3,0.08,3.75,0,118
0.52,0.06,8.666667,1,119
0.22,0,5.1,0,120
0.34,0.04,8.5,1,121
0.34,0.06,5.666667,1,122
0.38,0.06,6.333333,1,123
0.24,0.02,12,0,124
0.3,0.04,7.5,0,125
0.14,0.02,7,0,126
0.28,0.02,14,0,127
0.3,0.02,15,0,128
0.22,0.06,3.666667,0,129
0.32,0.02,16,1,130
0.3,0,5.1,0,131
0.26,0,5.1,0,132
0.34,0.04,8.5,1,133
0.38,0.08,4.75,0,134
0.16,0,5.1,0,135
0.36,0,5.1,1,136
0.34,0.02,17,1,137
0.26,0.04,6.5,0,138
0.4,0.02,20,1,139
0.28,0.04,7,0,140
0.32,0,5.1,1,141
0.3,0.02,15,0,142
0.24,0,5.1,0,143
0.28,0.04,7,0,144
0.06,0,5.1,0,145
0,0,0,0,146
0.04,0.04,1,0,147
0.04,0.04,1,0,148
0.12,0,5.1,0,149
0.04,0.02,2,0,150

